Marking the Wrong Symptoms: Evaluating LLM Watermarks in Medical Texts

Large language models (LLMs) are increasingly integrated into clinical workflows, stressing the need for reliable traceability of model-generated output with watermarking. Yet, most watermarks are evaluated on general-purpose benchmarks, leaving domains like medicine, where small token-level perturbations can result in significant semantic changes, underexplored. In this work, we present the first rigorous study of how LLM watermarks affect medical performance, benchmarking 5 watermarking schemes across 11 LLMs and 7 VLMs on various tasks spanning unimodal and multimodal clinical reasoning. Importantly, we complement existing evaluations by introducing a human-expert-validated pipeline for systematically auditing medical reasoning quality, terminological precision, and induced hallucinations. Our results reveal that watermarking can induce substantial degradation across multiple failure modes, including lexical corruption, hallucinated terminology, and amplified misattribution or omission of image findings. Notably, we find that the absence of domain-specific analyses, combined with aggregate metrics that miss failures inherent to clinical text, can systematically obscure practical watermark-induced degradations. Our findings establish domain-specific evaluation as a prerequisite for the safe deployment of watermarked models in medicine, where current benchmarks can otherwise mask clinically consequential failures.

==> data/wm_manifest.csv <==
dataset,model,scheme,strength_param,strength,tpr,accuracy,acc_lo,acc_hi,mean_ppl,delta_ppl,n_total,n_with_ppl,base_acc,base_acc_lo,base_acc_hi,base_ppl,file_used,kept
medqa_eval,Gemma3_12B,AAR,delta,0.0,96.3,69.19999999999999,67.14145381055727,71.18492887358305,1.3858718939780108,0.0024884678415353356,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,AAR,delta,0.1,98.15,68.5,66.43034592211275,70.49872072666828,1.4305783412771558,0.047194915140680305,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,AAR,delta,0.2,99.3,69.15,67.09064247584435,71.13593192005602,1.487037672534383,0.10365424639790755,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,DipMark,alpha,0.5,90.10000000000001,68.45,66.37957304537842,70.44968531516265,1.4713036142929359,0.08792018815646041,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,KGW,delta,0.5,16.900000000000002,69.19999999999999,67.14145381055727,71.18492887358305,1.3937207746250428,0.010337348488567377,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,KGW,delta,1.0,65.10000000000001,69.65,67.59888112505709,71.62577615324275,1.4242597487888333,0.040876322652357855,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,KGW,delta,2.0,99.35000000000001,68.75,66.68425123276118,70.74385685721958,1.554583104695271,0.17119967855879548,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_2.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,KGW,delta,3.0,99.9,67.75,65.66903684536277,69.76290547981901,1.7984192933389904,0.41503586720251495,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_3.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,KGW,delta,4.0,100.0,67.80000000000001,65.71977194778007,69.81197866564167,2.1823723184435995,0.798988892307124,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_4.00/seed_42/completions_seed_0.jsonl,False
medqa_eval,Gemma3_12B,KGW,delta,5.0,100.0,68.15,66.07499279019758,70.1554158409038,2.735246128059612,1.3518627019231364,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/KGW/sumhash/k_4/delta_5.00/seed_42/completions_seed_0.jsonl,False
medqa_eval,Gemma3_12B,PPL,epsilon,0.0,99.45,68.4,66.32880288893391,70.40064718336721,1.4534641212632924,0.07008069512681692,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,PPL,epsilon,0.1,99.9,68.85,66.78583252239578,70.84189214406489,1.5338938793318229,0.1505104531953474,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,False
medqa_eval,Gemma3_12B,SynthID,epsilon,2.0,91.10000000000001,69.45,67.39555217548096,71.42987194985909,1.3425934643692417,-0.04078996176723382,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,SynthID,epsilon,3.0,98.85000000000001,69.45,67.39555217548096,71.42987194985909,1.5425686051486933,0.15918517901221785,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,SynthID,epsilon,4.0,99.95,68.8,66.73504050505088,70.79287587316982,1.850827754807181,0.4674443286707055,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Gemma3_12B,SynthID,epsilon,5.0,100.0,67.9,65.82125018528508,69.91011700461655,2.402428000909113,1.0190445747726373,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,False
medqa_eval,Gemma3_12B,SynthID,epsilon,6.0,100.0,67.85,65.77050972666282,69.86104917499887,3.735150505903781,2.3517670797673054,2000,2000,68.15,66.07499279019758,70.1554158409038,1.3833834261364755,Gemma3_12B/SynthID/k_4/epsilon_6.0/seed_42/completions_seed_0.jsonl,False
medqa_eval,Llama3_70B,AAR,delta,0.0,37.3,89.45,88.02718782706877,90.72155159425076,1.1800273786285602,-0.0021232041601326745,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,AAR,delta,0.1,47.099999999999994,90.14999999999999,88.76601509461544,91.38004036206337,1.1969895717244008,0.014838988935707897,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,AAR,delta,0.2,55.65,89.64999999999999,88.23808645148104,90.90988612279828,1.218035229733549,0.03588464694485616,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,AAR,delta,0.3,64.7,90.85,89.50685775433915,92.03651373769894,1.243529939215649,0.06137935642695602,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,AAR,delta,0.4,73.1,89.5,88.07989826955367,90.76864944000582,1.2725690294216763,0.09041844663298337,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,AAR,delta,0.5,80.65,89.85,88.44913895736582,91.0980667698733,1.3072658870912668,0.1251153043025739,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,DipMark,alpha,0.5,30.2,89.85,88.44913895736582,91.0980667698733,1.221002539847959,0.03885195705926603,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,0.5,6.4,90.14999999999999,88.76601509461544,91.38004036206337,1.1882667907133089,0.0061162079246159795,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_0.50/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,1.0,22.25,90.05,88.66034936593209,91.28608951426683,1.203968565028003,0.021817982239310085,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,2.0,70.7,89.60000000000001,88.18534752186788,90.8628167641715,1.2714128185120703,0.08926223572337744,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_2.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,3.0,95.15,90.0,88.60753173311956,91.23909885883941,1.4092909570059993,0.22714037421730637,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_3.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,4.0,99.1,90.4,89.03036035071563,91.61473654716293,1.6202556332228382,0.43810505043414527,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_4.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,KGW,delta,5.0,99.75,89.45,88.02718782706877,90.72155159425076,1.9281704998042395,0.7460199170155466,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/KGW/sumhash/k_4/delta_5.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.0,81.65829145728644,89.64999999999999,88.23808645148104,90.90988612279828,1.2988062020718543,0.11665561928316137,2000,1990,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.1,92.78506559031283,88.2,86.71233246945144,89.54119974586938,1.3559879496211054,0.17383736683241247,2000,1982,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.2,97.7766548762001,89.3,87.86911253017115,90.58020202642855,1.4413341444527752,0.2591835616640823,2000,1979,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.3,99.2838874680307,87.9,86.3975488091562,89.2571336767249,1.6327287933968055,0.45057821060811265,2000,1955,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.4,99.74332648870636,88.1,86.60737264010025,89.44654299874067,1.73581316512407,0.5536625823353771,2000,1948,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,PPL,epsilon,0.5,99.8953427524856,85.39999999999999,83.78457315026715,86.87969492361654,1.979630126845715,0.7974795440570221,2000,1911,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions.jsonl,False
medqa_eval,Llama3_70B,SynthID,epsilon,2.0,38.3,89.8,88.39636118790793,91.05103625109125,1.1658792113289764,-0.016271371459716466,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/SynthID/k_4/epsilon_2.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,SynthID,epsilon,3.0,63.88194097048524,89.64999999999999,88.23808645148104,90.90988612279828,1.252043513348431,0.069892930559738,2000,1999,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/SynthID/k_4/epsilon_3.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,SynthID,epsilon,4.0,79.4,89.60000000000001,88.18534752186788,90.8628167641715,1.3593506235743502,0.17720004078565732,2000,2000,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/SynthID/k_4/epsilon_4.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,SynthID,epsilon,5.0,87.89394697348675,90.4,89.03036035071563,91.61473654716293,1.4922292410362863,0.3100786582475934,2000,1999,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/SynthID/k_4/epsilon_5.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_70B,SynthID,epsilon,6.0,93.44672336168084,90.35,88.97747033800323,91.56781827163539,1.6715187632944983,0.48936818050580544,2000,1999,91.05,89.71892551645851,92.22367912853939,1.182150582788693,Llama3_70B/SynthID/k_4/epsilon_6.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,AAR,delta,0.0,91.3657770800628,68.55,66.48112152262362,70.54775341439733,1.5714172553584893,-0.011483849148984815,2000,1911,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,AAR,delta,0.1,95.71963616907438,68.89999999999999,66.8366272884028,70.8909056662978,1.6898768644396773,0.10697575993220321,2000,1869,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,AAR,delta,0.2,98.08008776741634,65.8,63.692422302423466,67.84699678140034,1.8977971059872665,0.31489600147979235,2000,1823,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,AAR,delta,0.3,99.35860058309038,61.95,59.801167195151365,64.05301369419638,8.527782089660361,6.944880985152887,2000,1715,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,DipMark,alpha,0.5,83.8243170862346,67.2,65.11112644479876,69.22292470974361,1.8090954241411605,0.2261943196336864,2000,1867,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,KGW,delta,0.5,18.564742589703588,70.55,68.5144212398486,72.50678522677033,1.6023408789679114,0.01943977446043732,2000,1923,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_0.50/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,KGW,delta,1.0,62.99420137058513,69.6,67.54804468415935,71.57680430590054,1.6770893874663244,0.09418828295885029,2000,1897,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_1.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,KGW,delta,2.0,99.1606043648573,64.55,62.42741897158216,66.6167929062429,2.015970709732574,0.43306960522509974,2000,1787,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_2.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,KGW,delta,3.0,100.0,57.85,55.67280287388815,59.99709837978381,2.7674314842058774,1.1845303796984032,2000,1627,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_3.00/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,KGW,delta,4.0,99.93136582017846,50.849999999999994,48.65944113659679,53.037299763482324,3.850920813298841,2.2680197087913667,2000,1457,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_4.00/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,KGW,delta,5.0,100.0,42.35,40.201146923477225,44.52818497581062,5.428887933988511,3.8459868294810367,2000,1332,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/KGW/sumhash/k_4/delta_5.00/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,PPL,epsilon,0.0,99.09188034188034,68.35,66.27803544930936,70.35160633475182,1.6498581224442845,0.06695701793681041,2000,1872,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,PPL,epsilon,0.1,99.66887417218543,66.10000000000001,63.996259438644685,68.14200937461881,1.784245489590981,0.20134438508350683,2000,1812,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,PPL,epsilon,0.2,100.0,65.0,62.88263855998415,67.05984791200046,2.02559951648927,0.44269841198179605,2000,1771,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,PPL,epsilon,0.3,100.0,60.150000000000006,57.98679071210117,62.27429180060843,2.3328519566092907,0.7499508521018166,2000,1697,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,PPL,epsilon,0.4,100.0,56.49999999999999,54.31683583888989,58.658241632303444,2.670515275255362,1.087614170747888,2000,1587,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,PPL,epsilon,0.5,100.0,52.449999999999996,50.25868270980275,54.631923413954745,3.0336407889120385,1.4507396844045644,2000,1498,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,SynthID,epsilon,2.0,85.92706728299949,71.65,69.63468576041745,73.58230304748035,1.4736862568909228,-0.10921484761655131,2000,1947,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/SynthID/k_4/epsilon_2.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,SynthID,epsilon,3.0,98.27777777777777,64.95,62.83204857295727,67.0106296107874,2.003438124883935,0.4205370203764607,2000,1800,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/SynthID/k_4/epsilon_3.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,SynthID,epsilon,4.0,100.0,48.4,46.21494134309505,50.591193433226586,5.717646829387011,4.1347457248795365,2000,1402,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/SynthID/k_4/epsilon_4.0/seed_42/completions.jsonl,True
medqa_eval,Llama3_8B,SynthID,epsilon,5.0,100.0,25.7,23.832708876788473,27.660463038596454,965.368550303778,963.7856491992704,2000,1062,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/SynthID/k_4/epsilon_5.0/seed_42/completions.jsonl,False
medqa_eval,Llama3_8B,SynthID,epsilon,6.0,100.0,4.7,3.856126203966128,5.7175646506403455,7749.086304769103,7747.503403664596,2000,1658,72.75,70.75639376915149,74.65637738002519,1.5829011045074741,Llama3_8B/SynthID/k_4/epsilon_6.0/seed_42/completions.jsonl,False
medqa_eval,OpenBioLLM_70B,AAR,delta,0.0,36.65,76.0,74.07951146136092,77.8207984234124,1.2867957287116585,-0.017821379899218392,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,AAR,delta,0.1,45.300000000000004,74.45,72.49290831061427,76.31334463872066,1.3184914650249566,0.013874356414079747,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,AAR,delta,0.2,51.7,73.65,71.67526578385208,75.53405455364366,1.355200977925902,0.05058386931502512,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,AAR,delta,0.3,59.099999999999994,74.9,72.95320066977402,76.75132687372044,1.4014552428131775,0.09683813420230059,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,AAR,delta,0.4,66.7,72.65,70.6543592992542,74.55879527344257,1.4593141483577492,0.15469703974687232,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,AAR,delta,0.5,76.1,71.95,69.94046082272621,73.87537771461126,1.5404058897020179,0.235788781091141,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,DipMark,alpha,0.5,25.4,72.0,69.99143384122797,73.92421298434945,1.3642406907578333,0.0596235821469564,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,0.5,3.1,74.55000000000001,72.59517231249546,76.41069721331935,1.3112307777333112,0.006613669122434329,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,1.0,11.4,74.85000000000001,72.90204377153927,76.70267548371524,1.3382447130106612,0.033627604399784294,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,2.0,51.449999999999996,73.4,71.41992122865493,75.29035766764108,1.4461269455083587,0.14150983689748187,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_2.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,3.0,85.55,69.0,66.93822508091874,70.98892445026176,1.6582770607728605,0.35365995216198365,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_3.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,4.0,95.89999999999999,63.2,61.06296588766017,65.28642220768629,2.0135141523227493,0.7088970437118725,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_4.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,KGW,delta,5.0,98.75,54.85,52.66176071018875,57.01964324908626,2.5597114291370753,1.2550943205261984,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/KGW/sumhash/k_4/delta_5.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.0,57.25,73.35000000000001,71.36886183066548,75.24160877739058,1.374255118029975,0.06963800941909803,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.1,73.85000000000001,73.45,71.4709837900482,75.33910339448778,1.4517218053713536,0.14710469676047677,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.2,86.55000000000001,71.89999999999999,69.88949081464884,73.8265394344487,1.5829633858837047,0.2783462772728278,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.3,92.7,69.8,67.75140731633975,71.77267482667993,1.7212542190117834,0.41663711040090656,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.4,95.39999999999999,69.25,67.1922679196764,71.23392305270386,1.8557539493057775,0.5511368406949007,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,PPL,epsilon,0.5,97.5,67.45,65.3646822552702,69.46841034047189,2.0215833902465805,0.7169662816357036,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,SynthID,epsilon,2.0,22.95,75.94999999999999,74.02827932429172,77.77222227224166,1.2747299498496631,-0.029887158761213728,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,SynthID,epsilon,3.0,48.1,73.9,71.93069014395948,75.77767163473601,1.4308674380299904,0.12625032941911352,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,SynthID,epsilon,4.0,70.5,71.2,69.17622410283994,73.14249011089832,1.6510510608683941,0.3464339522575173,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,SynthID,epsilon,5.0,83.55,67.25,65.16183231771244,69.27202712506985,2.045601335410911,0.7409842268000342,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,OpenBioLLM_70B,SynthID,epsilon,6.0,93.30000000000001,59.25,57.08073811303348,61.383795211357025,3.0917501182142235,1.7871330096033466,2000,2000,73.75,71.77742591045387,75.63151100352178,1.3046171086108769,OpenBioLLM_70B/SynthID/k_4/epsilon_6.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,AAR,delta,0.0,69.95,82.45,80.72107584601977,84.05450322170694,1.302398577203645,0.002210843607985069,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,AAR,delta,0.1,80.0,80.9,79.11860538316398,82.56291674912435,1.3428021547704885,0.0426144211748285,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,False
medqa_eval,Phi4,AAR,delta,0.2,86.0,81.35,79.58337561356737,82.99642111288048,1.397336537046493,0.09714880345083299,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,AAR,delta,0.3,92.05,81.6,79.84174211292535,83.23709605472222,1.4820320882774436,0.18184435468178362,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,AAR,delta,0.4,96.2,80.75,78.9637632625366,82.41833400503185,1.6026358793980686,0.30244814580240864,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,AAR,delta,0.5,98.1,79.7,77.88097031632292,81.40515289820664,1.8067520159611372,0.5065642823654772,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,DipMark,alpha,0.5,59.8,81.10000000000001,79.32512445070476,82.75563083454334,1.3853693180662947,0.08518158447063473,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,KGW,delta,0.5,5.8500000000000005,81.85,80.10022576123582,83.4776538476115,1.3094158380276382,0.00922810443197819,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,KGW,delta,1.0,27.500000000000004,82.25,80.51404797396748,83.86229794079945,1.3413432127642932,0.04115547916863327,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,KGW,delta,2.0,87.3,80.65,78.86055744876444,82.32192324232412,1.4941691842806817,0.1939814506850217,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_2.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,KGW,delta,3.0,99.25,80.30000000000001,78.4994757435674,81.98434692984152,1.8608531445267944,0.5606654109311344,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_3.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,KGW,delta,4.0,99.85000000000001,80.7,78.91215813775983,82.3701308415687,2.382588877754409,1.0824011441587489,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_4.00/seed_42/completions_seed_0.jsonl,False
medqa_eval,Phi4,KGW,delta,5.0,99.85000000000001,79.75,77.93248910840038,81.45344239436909,2.9663565721691194,1.6661688385734594,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/KGW/sumhash/k_4/delta_5.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,PPL,epsilon,0.0,90.75,78.75,76.90289671314038,80.48686902483013,1.4050180159474344,0.10483028235177438,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,PPL,epsilon,0.1,96.65,78.85,77.00578284338727,80.58359947106315,1.4882087024647908,0.18802096886913078,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,PPL,epsilon,0.2,99.65,79.10000000000001,77.26306843594068,80.82535531970947,1.6490858762140552,0.34889814261839525,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,False
medqa_eval,Phi4,PPL,epsilon,0.3,99.8,77.55,75.66948361477101,79.32488320544073,1.8656901083822823,0.5655023747866224,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,PPL,epsilon,0.4,99.9,75.0,73.05552451552761,76.84861960444674,2.056311156114338,0.7561234225186779,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,False
medqa_eval,Phi4,PPL,epsilon,0.5,99.95,74.2,72.23730575777954,76.06990575035564,2.2869780605802905,0.9867903269846305,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,SynthID,epsilon,2.0,48.35,81.15,79.37676554131386,82.80379803217419,1.2643700606927768,-0.03581767290288318,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,SynthID,epsilon,3.0,84.45,80.85,79.06698687199123,82.51472697205713,1.4698537781806298,0.1696660445849698,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,SynthID,epsilon,4.0,97.15,80.05,78.24169051147845,81.74309072073072,1.937718949762741,0.637531216167081,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,SynthID,epsilon,5.0,99.1,79.3,77.46896988107618,81.01868702753377,2.9184407286193705,1.6182529950237106,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,Phi4,SynthID,epsilon,6.0,99.7,77.05,75.15620724813506,78.84007668967718,8.085498481573477,6.785310747977817,2000,2000,81.5,79.73838155818419,83.14084003298349,1.30018773359566,Phi4/SynthID/k_4/epsilon_6.0/seed_42/completions_seed_0.jsonl,False
medqa_eval,UltraMedical_70B,AAR,delta,0.0,67.75,86.95,85.40255609154552,88.35576891777659,1.357841439092992,-0.02756923291709379,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,AAR,delta,0.1,76.55,86.85000000000001,85.29797387932422,88.26073455351798,1.3993876057003793,0.013976933690293514,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,AAR,delta,0.2,84.39999999999999,86.8,85.24569336911088,88.21320677549139,1.4379102935416512,0.0524996215315654,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,AAR,delta,0.3,90.5,86.15,84.56667354281623,87.59471885466671,1.4959234754232928,0.11051280341320702,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,AAR,delta,0.4,93.55,86.45,84.87992446627192,87.8803176606507,1.5555966059622925,0.1701859339522067,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,AAR,delta,0.5,95.6,85.39999999999999,83.78457315026715,86.87969492361654,1.6299695221826274,0.24455885017254153,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,DipMark,alpha,0.5,57.699999999999996,87.45,85.92590010466265,88.83050778705895,1.4626304045398537,0.07721973252976788,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,0.5,11.700000000000001,87.6,86.08304757071258,88.97278518572885,1.398670878537162,0.013260206527076157,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_0.50/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,1.0,41.25,86.65,85.08889381701127,88.07058146287116,1.4270856849261866,0.04167501291610076,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_1.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,2.0,91.4,85.85000000000001,84.25366046881926,87.30888219922396,1.562604735770723,0.17719406376063707,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_2.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,3.0,99.05000000000001,85.25,83.62832302266305,86.7365201865008,1.816127589856034,0.43071691784594823,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_3.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,4.0,100.0,80.95,79.17022838310946,82.61110203741879,2.242776863963605,0.8573661919535194,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_4.00/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,KGW,delta,5.0,100.0,74.1,72.13508758627513,75.97250734538015,2.876615388643,1.4912047166329143,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/KGW/sumhash/k_4/delta_5.00/seed_42/completions_seed_0.jsonl,False
medqa_eval,UltraMedical_70B,PPL,epsilon,0.0,94.39999999999999,80.25,78.44791007869578,81.93610430647318,1.5255934813637373,0.14018280935365146,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,PPL,epsilon,0.1,97.7,78.55,76.6971721817741,80.29336040323659,1.6071370826833955,0.22172641067330967,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,PPL,epsilon,0.2,99.3,70.0,67.9548150789189,71.96850021706058,1.7469309252332936,0.3615202532232078,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,PPL,epsilon,0.3,98.7,63.1,60.96196641053765,65.18780510832892,2.018099706624928,0.6326890346148424,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,PPL,epsilon,0.4,99.1,55.45,53.2633256218941,57.61577779626032,2.203573220968221,0.8181625489581352,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,SynthID,epsilon,2.0,67.4,87.0,85.45485786217878,88.40327543538328,1.3585424685035137,-0.026868203506572153,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,SynthID,epsilon,3.0,89.2,84.0,82.32831411176247,85.54132189140265,1.5346141916667089,0.14920351965662304,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,SynthID,epsilon,4.0,96.3,81.15,79.37676554131386,82.80379803217419,1.794636441584585,0.4092257695744992,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,SynthID,epsilon,5.0,98.8,76.8,74.8997071799906,78.59753531662192,2.269837322758878,0.8844266507487923,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medqa_eval,UltraMedical_70B,SynthID,epsilon,6.0,99.2,63.14999999999999,61.01246493282301,65.23711487428349,5.798114604316641,4.412703932306555,2000,2000,86.6,85.0366411818014,88.02302580984106,1.3854106720100858,UltraMedical_70B/SynthID/k_4/epsilon_6.0/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Gemma4_31B,AAR,delta,0.0,65.2,55.35,53.16304259155965,57.51644425011485,3.263384421557176,0.01847736388953969,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,AAR,delta,0.1,71.25,55.00000000000001,52.81212197415378,57.16870684984109,3.3286831681384403,0.08377611047080391,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,AAR,delta,0.2,79.5,54.65,52.461310048676765,56.82086075763847,3.3649484292963505,0.12004137162871409,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,AAR,delta,0.3,84.8,54.7,52.51141939200723,56.87055970254795,3.410872760572865,0.1659657029052286,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,AAR,delta,0.4,90.5,54.1,51.91025324038221,56.274026395293596,3.5336338632530633,0.28872680558542685,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,AAR,delta,0.5,92.85,53.6,51.40952429051588,55.77667246276044,3.658257693380887,0.41335063571325037,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,DipMark,alpha,0.5,45.6,54.449999999999996,52.26089480571067,56.62204284764477,3.3820508159823786,0.13714375831474213,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,0.5,7.1,54.300000000000004,52.110606593436735,56.47290619519887,3.248168140142777,0.0032610824751406753,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,1.0,26.85,54.05,51.8601704215766,56.22430092585924,3.335854328369399,0.09094727070176267,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,2.0,81.05,54.449999999999996,52.26089480571067,56.62204284764477,3.5370433245682524,0.292136266900616,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,3.0,96.89999999999999,54.400000000000006,52.21079652451876,56.57233284059673,3.8293276744653237,0.5844206167976873,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,4.0,99.85000000000001,54.0,51.81008980945958,56.17457324973631,4.294607890043069,1.0497008323754322,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,KGW,delta,5.0,99.9,54.50000000000001,52.31099529812151,56.67175064347387,4.992101551939451,1.747194494271815,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.0,88.94999999999999,53.349999999999994,51.159242426383145,55.52791288569341,3.432877991792235,0.18797093412459853,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.1,96.1,52.6,50.408726599421584,54.78130438905576,3.570328156168524,0.3254210985008874,2000,1999,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.2,98.8,53.800000000000004,51.60978941727424,55.97564048896187,3.8372246476534433,0.5923175899858069,2000,1998,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.3,99.6,53.400000000000006,51.209294397770456,55.57766920254606,4.134841256842084,0.8899341991744478,2000,1999,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.4,99.95,54.25,52.06051494238642,56.42318955800923,4.4037501475586085,1.158843089890972,2000,1999,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Gemma4_31B,PPL,epsilon,0.5,99.95,52.300000000000004,50.108658556562816,54.482522702474824,4.801632622953213,1.5567255652855767,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Gemma4_31B,SynthID,epsilon,2.0,61.150000000000006,53.800000000000004,51.60978941727424,55.97564048896187,3.234192603084617,-0.01071445458301934,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,SynthID,epsilon,3.0,81.25,53.75,51.559719830707806,55.925901787288346,3.5250616281697833,0.28015457050214687,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,SynthID,epsilon,4.0,90.7,53.75,51.559719830707806,55.925901787288346,3.9134912105045276,0.6685841528368912,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Gemma4_31B,SynthID,epsilon,5.0,95.39999999999999,52.900000000000006,50.70887362424861,55.08000709366843,4.327918607656124,1.0830115499884876,2000,2000,54.85,52.66176071018875,57.01964324908626,3.2449070576676364,Gemma4_31B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.0,72.6,31.45,29.452246585602655,33.518878477376376,1.4808340433409264,0.017476033547633385,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.1,82.5,29.599999999999998,27.639985423466957,31.63823297463397,1.5474860586162966,0.08412804882300362,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.2,89.55,28.849999999999998,26.906392752509685,30.87470132199201,1.6529011846994617,0.18954317490616868,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.3,93.85,30.099999999999998,28.1294068209306,32.14689445956981,1.79531127307504,0.331953263281747,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.4,96.15,30.45,28.472170346360492,32.50278895181956,2.0252230611703577,0.5618650513770647,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,AAR,delta,0.5,98.3,30.2,28.227325173320068,32.24859268366024,2.862714557909494,1.3993565481162011,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,DipMark,alpha,0.5,57.05,31.2,29.20712412683017,33.26495949494912,1.590833678575071,0.12747566878177796,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,0.5,9.25,30.599999999999998,28.61911109395815,32.655273068941746,1.4755525554892415,0.012194545695948467,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,1.0,34.050000000000004,31.8,29.795532477565988,33.87425060309268,1.5245225641187488,0.061164554325455756,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,2.0,91.0,29.549999999999997,27.591058998135352,31.587351111725614,1.710311175424628,0.24695316563133507,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,3.0,99.15,30.45,28.472170346360492,32.50278895181956,2.122256262108083,0.6588982523147899,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,4.0,100.0,28.249999999999996,26.319993419832944,30.263401195789363,2.8047035842870374,1.3413455744937444,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,KGW,delta,5.0,100.0,28.499999999999996,26.564274600714793,30.518161456107258,3.7590258116488586,2.295667801855566,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.0,92.85,30.55,28.57012805014091,32.60444782451904,1.5318808196690905,0.06852280987579751,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.1,97.75,29.599999999999998,27.639985423466957,31.63823297463397,1.6349146221433397,0.1715566123500467,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.2,99.35000000000001,29.2,27.248654726988182,31.231097365193154,1.8035379881016647,0.34017997830837166,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.3,99.55000000000001,27.750000000000004,25.83165599610281,29.75365573712002,1.9884625170986387,0.5251045073053457,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.4,99.75,26.8,24.904656817342527,28.78429743932127,2.193917545761783,0.7305595359684902,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_32B,PPL,epsilon,0.5,99.8,26.700000000000003,24.80714327060518,28.68219440957872,2.457667106284162,0.9943090964908692,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_32B,SynthID,epsilon,2.0,63.3,30.4,28.423195694099455,32.45195531584064,1.3976599884698204,-0.06569802132347258,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,SynthID,epsilon,3.0,89.64999999999999,30.3,28.32525480823201,32.350279625228204,1.688195316016992,0.22483730622369902,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,SynthID,epsilon,4.0,98.0,27.85,25.92929931822355,29.855628991479183,2.425382008628589,0.9620239988352959,2000,2000,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_32B,SynthID,epsilon,5.0,99.4,26.55,24.660896605512242,28.52901620995182,5.351614502652676,3.888256492859383,2000,1999,29.95,27.982550516889624,31.994325898890942,1.463358009793293,Lingshu_32B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.0,73.7,23.849999999999998,22.03349416775277,25.766771082754058,1.5323972826476806,0.01742773391386332,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.1,82.89999999999999,23.549999999999997,21.742174733614807,25.45924078745233,1.6089595085786492,0.09398995984483194,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.2,91.4,23.400000000000002,21.596563125217997,25.305427531129297,1.7063862873397193,0.19141673860590203,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.3,94.5,24.2,22.37352712166374,26.12539614652273,1.8429684026154072,0.3279988538815899,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.4,97.55,23.849999999999998,22.03349416775277,25.766771082754058,2.065233664445852,0.5502641157120349,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,AAR,delta,0.5,98.5,23.549999999999997,21.742174733614807,25.45924078745233,4.734357128326618,3.2193875795928006,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,DipMark,alpha,0.5,57.45,25.7,23.832708876788473,27.660463038596454,1.6444712028249997,0.12950165409118242,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,0.5,10.05,24.95,23.102739068170276,26.893308523615424,1.5310986070493646,0.01612905831554734,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,1.0,38.9,23.35,21.54803310203356,25.254149266073778,1.572262493355863,0.057292944622045816,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,2.0,90.95,22.45,20.67511679455928,24.330516385228986,1.7522564059491146,0.2372868572152973,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,3.0,99.0,25.25,23.39463731249852,27.20026000872686,2.0859379019907682,0.570968353256951,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,4.0,99.95,24.3,22.47071076101665,26.227829083649713,2.62045936362797,1.1054898148941525,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,KGW,delta,5.0,99.95,22.5,20.723580692440084,24.38186077558813,3.374353340272344,1.8593837915385265,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.0,94.69999999999999,23.95,22.13062892786314,25.869252899123584,1.5756681137849933,0.06069856505117599,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.1,97.39999999999999,23.200000000000003,21.4024646833781,25.1002928200094,1.6619557634901152,0.14698621475629792,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.2,99.25,23.9,22.08205978907458,25.818013749672193,1.811836374282522,0.2968668255487048,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.3,99.65,22.900000000000002,21.111426008711437,24.792481765236367,1.9759922233522949,0.46102267461847757,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.4,99.75,22.1,20.335975157109402,23.971000004999222,2.1483330228323108,0.6333634740984935,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_7B,PPL,epsilon,0.5,99.8,23.95,22.13062892786314,25.869252899123584,2.357765687680769,0.8427961389469516,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Lingshu_7B,SynthID,epsilon,2.0,68.95,23.849999999999998,22.03349416775277,25.766771082754058,1.4432261837482498,-0.07174336498556744,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,SynthID,epsilon,3.0,92.45,24.15,22.32494050768434,26.074174472262186,1.7285923274576718,0.2136227787238545,2000,1999,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,SynthID,epsilon,4.0,98.0,24.3,22.47071076101665,26.227829083649713,2.303476471678873,0.7885069229450559,2000,1999,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Lingshu_7B,SynthID,epsilon,5.0,99.75,23.0,21.208424280716134,24.89510006971157,4.510558831576127,2.9955892828423094,2000,2000,24.3,22.47071076101665,26.227829083649713,1.5149695487338173,Lingshu_7B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.0,90.05,33.6,31.56307070109862,35.69981075619821,1.3287464229085963,0.002269744054535394,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.1,94.19999999999999,34.150000000000006,32.103828042942716,36.25694458499355,1.3663987065178433,0.03992202766378239,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.2,96.6,33.0,30.973511304790964,35.09167069362648,1.4160338240421713,0.08955714518811031,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.3,98.0,33.5,31.464784757140805,35.598480123676126,1.4754619267207103,0.14898524786664935,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.4,98.85000000000001,32.15,30.13895082500113,34.229490273337184,1.5494315772606728,0.22295489840661187,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,AAR,delta,0.5,99.55000000000001,31.85,29.8445841590962,33.925007209802416,1.6636070533473968,0.3371303744933358,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,DipMark,alpha,0.5,81.95,32.4,30.384330103937955,34.483152435600104,1.3998180889132787,0.0733414100592178,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,KGW,delta,0.5,14.799999999999999,34.1,32.054655427710145,36.20630891198617,1.334552825678525,0.008076146824464114,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,KGW,delta,1.0,59.150000000000006,32.5,30.482500482787266,34.58459863323069,1.3648067701583233,0.03833009130426235,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,KGW,delta,2.0,97.05,33.550000000000004,31.513926432214113,35.649146736842766,1.4869406374604615,0.1604639586064005,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,KGW,delta,3.0,99.95,32.45,30.433413963197125,34.533876864580876,1.7151988707716879,0.3887221919176269,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,KGW,delta,4.0,100.0,31.8,29.795532477565988,33.87425060309268,2.1188058643929453,0.7923291855388843,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,KGW,delta,5.0,100.0,31.2,29.20712412683017,33.26495949494912,2.770731346319535,1.444254667465474,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.0,98.6,33.050000000000004,31.02262688147287,35.14236340518452,1.4019069275733416,0.07543024871928061,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.1,99.65,32.45,30.433413963197125,34.533876864580876,1.474112756255768,0.14763607740170714,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.2,99.9,31.2,29.20712412683017,33.26495949494912,1.5925412776673138,0.26606459881325284,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.3,100.0,31.4,29.40321662515379,33.4681001495853,1.7313472994199375,0.4048706205658765,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.4,100.0,30.3,28.32525480823201,32.350279625228204,1.8623970257928408,0.5359203469387799,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,PPL,epsilon,0.5,100.0,31.05,29.060083563755885,33.112575193303556,2.025824521119728,0.6993478422656669,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_27B,SynthID,epsilon,2.0,92.9,31.900000000000002,29.89363854034665,33.97576111679192,1.344340352273547,0.017863673419486137,2000,1992,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,SynthID,epsilon,3.0,98.65,32.9,30.875288033003645,34.9902773889339,1.559658483790407,0.2331818049363461,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,SynthID,epsilon,4.0,99.85000000000001,32.65,30.629775971817708,34.736748008920095,1.914659762033137,0.588183083179076,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_27B,SynthID,epsilon,5.0,99.9,31.85,29.8445841590962,33.925007209802416,2.488016200388287,1.161539521534226,2000,2000,32.800000000000004,30.777075290256395,34.88887355520125,1.326476678854061,MedGemma_27B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_4B,AAR,delta,0.0,84.25,24.2,22.37352712166374,26.12539614652273,1.4287798685232367,-0.07368487971839399,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,AAR,delta,0.1,91.25,24.7,22.85958308104153,26.63742306954443,1.4974505097329307,-0.005014238508699975,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,AAR,delta,0.2,94.05,24.8,22.956835318720564,26.73978740834529,1.5983464385103254,0.09588169026869475,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,AAR,delta,0.3,96.8,24.0,22.179201576587605,25.92048853863907,1.7367436974800745,0.23427894923844383,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,AAR,delta,0.4,98.2,23.9,22.08205978907458,25.818013749672193,1.936833423393579,0.4343686751519482,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,AAR,delta,0.5,99.0,22.25,20.48129884417793,24.12510118265054,2.270980524725325,0.7685157764836945,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,DipMark,alpha,0.5,72.55,23.599999999999998,21.790719089644707,25.51050471966238,1.6574687057950854,0.15500395755345475,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,KGW,delta,0.5,14.149999999999999,22.15,20.384412579748044,24.02237087060053,1.5167564981018404,0.014291749860209757,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,KGW,delta,1.0,54.0,23.25,21.450983873042446,25.151581918585002,1.5615914231395063,0.0591266748978756,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,KGW,delta,2.0,91.85,23.799999999999997,21.984932071470027,25.71552489079685,1.7638150449448236,0.2613502967031929,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,KGW,delta,3.0,96.55,21.5,19.755026636631015,23.354249066598225,2.164293661456749,0.6618289132151185,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,KGW,delta,4.0,96.89999999999999,22.85,21.06293238430135,24.741167101406504,2.8538493189082574,1.3513845706666268,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_4B,KGW,delta,5.0,97.15,21.75,19.997020645224055,23.61129649920493,3.7631963302861187,2.260731582044488,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.0,91.10000000000001,22.400000000000002,20.626656651852233,24.279168239696087,1.536180686756388,0.033715938514757404,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.1,92.9,22.650000000000002,20.868994828744793,24.535871504003268,1.622682316895241,0.12021756865361022,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.2,94.0,21.95,20.19068583842259,23.816864458966187,1.75018038459495,0.24771563635331928,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.2/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.3,95.8,20.599999999999998,18.88467167907753,22.42805483583263,1.8984462406944618,0.3959814924528311,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.3/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.4,96.35000000000001,21.05,19.319686101952467,22.891315007117235,2.0441574260493796,0.5416926778077489,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.4/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,PPL,epsilon,0.5,96.65,21.15,19.416400528936858,22.994217156612738,2.231899485238199,0.7294347369965681,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/PPL/binomial/sumhash/k_4/epsilon_0.5/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,SynthID,epsilon,2.0,88.64999999999999,24.5,22.665119482615214,26.432653515010944,1.4579645453442547,-0.044500202897375996,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,SynthID,epsilon,3.0,95.05,22.55,20.77204833663125,24.433201419636912,1.8450560206526587,0.34259127241102805,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,SynthID,epsilon,4.0,96.45,21.55,19.803417610265374,23.405666381203815,2.5587568527542035,1.0562921045125728,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,MedGemma_4B,SynthID,epsilon,5.0,96.6,20.05,18.353441757277444,21.861393586993284,3.573454265150018,2.070989516908387,2000,2000,24.45,22.616512139803962,26.381452569582247,1.5024647482416307,MedGemma_4B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.0,93.5,39.050000000000004,36.93478844685103,41.2071964286002,1.4181598570896938,-0.00953245574135897,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.1,95.45,39.300000000000004,37.18188649692241,41.45913981972857,1.4619752422934982,0.03428292946244538,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.2,97.85000000000001,40.35,38.220335974555645,42.516664395134256,1.513781934495567,0.08608962166451417,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.3,98.9,39.0,36.885375886059286,41.156800701152,1.580660606793034,0.1529682939619812,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.4,99.45,38.7,36.58895000251461,40.85437685525698,1.6613017006419146,0.23360938781086182,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.40/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,AAR,delta,0.5,99.7,38.85,36.73715233128534,41.005599391206104,1.7671202660471406,0.33942795321608776,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/AAR/sumhash/k_4/delta_0.50/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,DipMark,alpha,0.5,87.05000000000001,39.0,36.885375886059286,41.156800701152,1.5124619677657287,0.08476965493467592,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,0.5,17.05,38.75,36.63834841755719,40.904786728454354,1.437840372790539,0.010148059959486089,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,1.0,62.25000000000001,40.1,37.97299308839851,42.26496584009165,1.468198992069651,0.04050667923859819,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,2.0,98.0,39.7,37.57736517996124,41.862127442609335,1.6021666366535956,0.1744743238225428,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,3.0,99.9,38.45,36.34199341302276,40.60229200354908,1.8301023872575553,0.40241007442650245,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,4.0,100.0,37.45,35.35476228622165,39.59335736555122,2.1518468058957194,0.7241544930646666,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_32B,KGW,delta,5.0,100.0,38.3,36.19384790960182,40.45101264225018,2.565741786992546,1.138049474161493,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_32B,PPL,epsilon,0.0,99.05000000000001,37.4,35.3054258953174,39.54288546821553,1.489335782020335,0.06164346918928221,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,SynthID,epsilon,2.0,89.05,40.0,37.87407216308743,42.16427018892283,1.3773250626816356,-0.05036725014941723,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,SynthID,epsilon,3.0,98.1,38.65,36.53955395092394,40.80396461860771,1.5771302529645768,0.14943794013352396,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,SynthID,epsilon,4.0,99.5,39.0,36.885375886059286,41.156800701152,1.8316673645781374,0.4039750517470846,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/SynthID/k_4/epsilon_4.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_32B,SynthID,epsilon,5.0,99.9,40.150000000000006,38.02245703157482,42.31531018515529,2.2260031430046374,0.7983108301735846,2000,2000,38.85,36.73715233128534,41.005599391206104,1.4276923128310528,Qwen3_VL_32B/SynthID/k_4/epsilon_5.0/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_8B,AAR,delta,0.0,97.85000000000001,26.450000000000003,24.56341466481011,28.426881574174047,1.4464682063127758,-0.036641738033899474,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/AAR/sumhash/k_4/delta_0.00/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,AAR,delta,0.1,98.6,26.950000000000003,25.050950680726224,28.93742844065742,1.511756042187911,0.02864609784123573,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/AAR/sumhash/k_4/delta_0.10/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,AAR,delta,0.2,99.1,27.3,25.39241212989076,29.294625009172528,1.5919047948581972,0.10879485051152193,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/AAR/sumhash/k_4/delta_0.20/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,AAR,delta,0.3,99.6,27.0,25.099721557969783,28.988465851653817,1.6947608517912045,0.2116509074445292,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/AAR/sumhash/k_4/delta_0.30/beta_1.00/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,DipMark,alpha,0.5,94.5,28.999999999999996,27.05305893510262,31.027460004118918,1.605688383672832,0.12257843932615664,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/DipMark/sumhash/k_4/alpha_0.50/gamma_0.50/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,0.5,30.3,27.750000000000004,25.83165599610281,29.75365573712002,1.4993620250109012,0.0162520806642259,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_0.50/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,1.0,81.2,29.099999999999998,27.15085100560338,31.12928451009806,1.5491167969963673,0.06600685264969197,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_1.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,2.0,99.25,29.25,27.297560945763717,31.281999434657564,1.7451292693502145,0.2620193250035392,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_2.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,3.0,99.85000000000001,29.299999999999997,27.346470064105304,31.33289860455592,2.1156011365994836,0.6324911922528083,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_3.00/seed_0/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,4.0,99.95,27.900000000000002,25.978125527119154,29.90661107082352,2.6827653672062164,1.199655422859541,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_4.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_8B,KGW,delta,5.0,100.0,25.8,23.930094249644366,27.762694242220466,3.416821789720541,1.9337118453738658,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/KGW/sumhash/k_4/delta_5.00/seed_0/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_8B,PPL,epsilon,0.0,99.6,26.900000000000002,25.002182927877296,28.886387905266403,1.5268094443276798,0.04369949998100453,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/PPL/binomial/sumhash/k_4/epsilon_0.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,PPL,epsilon,0.1,99.85000000000001,26.5,24.612154047757006,28.477950479467108,1.6214763467856452,0.13836640243896992,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/PPL/binomial/sumhash/k_4/epsilon_0.1/seed_42/completions_seed_0.jsonl,False
medxpertqa_eval,Qwen3_VL_8B,SynthID,epsilon,2.0,94.8,26.700000000000003,24.80714327060518,28.68219440957872,1.3959769833105167,-0.08713296103615864,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/SynthID/k_4/epsilon_2.0/seed_42/completions_seed_0.jsonl,True
medxpertqa_eval,Qwen3_VL_8B,SynthID,epsilon,3.0,99.35000000000001,26.35,24.465945446356336,28.324734216147924,1.66737981395122,0.1842698696045446,2000,2000,29.849999999999998,27.88466051094663,31.892599328354038,1.4831099443466753,Qwen3_VL_8B/SynthID/k_4/epsilon_3.0/seed_42/completions_seed_0.jsonl,True

